Automated deep learning segmentation of high-resolution 7 T postmortem MRI for quantitative analysis of structure-pathology correlations in neurodegenerative diseases

Postmortem MRI allows brain anatomy to be examined at high resolution and to link pathology measures with morphometric measurements. However, automated segmentation methods for brain mapping in postmortem MRI are not well developed, primarily due to limited availability of labeled datasets, and heterogeneity in scanner hardware and acquisition protocols. In this work, we present a high resolution of 135 postmortem human brain tissue specimens imaged at 0.3 mm$^{3}$ isotropic using a T2w sequence on a 7T whole-body MRI scanner. We developed a deep learning pipeline to segment the cortical mantle by benchmarking the performance of nine deep neural architectures, followed by post-hoc topological correction. We then segment four subcortical structures (caudate, putamen, globus pallidus, and thalamus), white matter hyperintensities, and the normal appearing white matter. We show generalizing capabilities across whole brain hemispheres in different specimens, and also on unseen images acquired at 0.28 mm^3 and 0.16 mm^3 isotropic T2*w FLASH sequence at 7T. We then compute localized cortical thickness and volumetric measurements across key regions, and link them with semi-quantitative neuropathological ratings. Our code, Jupyter notebooks, and the containerized executables are publicly available at: https://pulkit-khandelwal.github.io/exvivo-brain-upenn

==> author_template.tsv <==
Email	Institution	First Name	Middle Name(s)/Initial(s)	Last Name	Suffix	Corresponding Author	Home Page URL	Collaborative Group/Consortium	ORCiD
pulks@seas.upenn.edu	"Department of Bioengineering, University of Pennsylvania"	Pulkit		Khandelwal		Yes			
	"Department of Bioengineering, University of Pennsylvania"	Michael	Tran	Duong					
	"Department of Neurology, University of Pennsylvania"	Shokufeh		Sadaghiani					
	"Department of Radiology, University of Pennsylvania"	Sydney		Lim					
	"Department of Radiology, University of Pennsylvania"	Amanda		Denning					
	"Department of Radiology, University of Pennsylvania"	Eunice		Chung					
	"Department of Radiology, University of Pennsylvania"	Sadhana		Ravikumar					
	"Department of Neurology, University of Pennsylvania"	Sanaz		Arezoumandan					
	"Department of Neurology, University of Pennsylvania"	Claire		Peterson					
	"Department of Radiology, University of Pennsylvania"	Madigan		Bedard					
	"Department of Neurology, University of Pennsylvania"	Noah		Capp					
	"Department of Radiology, University of Pennsylvania"	Ranjit		Ittyerah					
	"Department of Neurology, University of Pennsylvania"	Elyse		Migdal					
	"Department of Neurology, University of Pennsylvania"	Grace		Choi					
	"Department of Neurology, University of Pennsylvania"	Emily		Kopp					
	"Department of Neurology, University of Pennsylvania"	Bridget		Loja					
	"Department of Neurology, University of Pennsylvania"	Eusha		Hasan					
	"Department of Neurology, University of Pennsylvania"	Jiacheng		Li					
	"Department of Radiology, University of Pennsylvania"	Karthik		Prabhakaran					
	"Department of Radiology, University of Pennsylvania"	Gabor		Mizsei					
	"Department of Neurology, University of Pennsylvania"	Marianna		Gabrielyan					
	"Department of Pathology and Laboratory Medicine, University of Pennsylvania"	Theresa		Schuck					
	"Department of Neurology, University of Pennsylvania"	Winifred		Trotman					
	"Department of Pathology and Laboratory Medicine, University of Pennsylvania"	John		Robinson					
	"Department of Neurology, University of Pennsylvania"	Daniel		Ohm					
	"Department of Pathology and Laboratory Medicine, University of Pennsylvania"	Edward	B.	Lee					
	"Department of Pathology and Laboratory Medicine, University of Pennsylvania"	John	Q.	Trojanowski					
	"Department of Neurology, University of Pennsylvania"	Corey		McMillan					
	"Department of Neurology, University of Pennsylvania"	Murray		Grossman					
	"Department of Neurology, University of Pennsylvania"	David	J.	Irwin					
	"Department of Neurology, University of Pennsylvania"	John		Detre					
	"Department of Radiology, University of Pennsylvania"	M. Dylan		Tisdall					
	"Department of Neurology, University of Pennsylvania"	Sandhitsu	R.	Das					
	"Department of Diagnostic Radiology, Lund University"	Laura	E.M.	Wisse					
	"Department of Neurology, University of Pennsylvania"	David	A.	Wolk					
	"Department of Radiology, University of Pennsylvania"	Paul	A.	Yushkevich					
